Introducing Milabench: Benchmarking Accelerators for AI

AI workloads, particularly those driven by deep learning, are introducing novel usage patterns to high-performance computing (HPC) systems that are not comprehensively captured by standard HPC benchmarks. As one of the largest academic research centers dedicated to deep learning, Mila identified the need to develop a custom benchmarking suite to address the diverse requirements of its community, which consists of over 1,000 researchers. This report introduces Milabench, the resulting benchmarking suite. Its design was informed by an extensive literature review encompassing 867 papers, as well as surveys conducted with Mila researchers. This rigorous process led to the selection of 26 primary benchmarks tailored for procurement evaluations, alongside 16 optional benchmarks for in-depth analysis. We detail the design methodology, the structure of the benchmarking suite, and provide performance evaluations using GPUs from NVIDIA, AMD, and Intel. The Milabench suite is open source and can be accessed at github.com/mila-iqia/milabench.

==> results/a100_cpu.txt <==
Architecture:                       x86_64
CPU op-mode(s):                     32-bit, 64-bit
Address sizes:                      43 bits physical, 48 bits virtual
Byte Order:                         Little Endian
CPU(s):                             128
On-line CPU(s) list:                0-127
Vendor ID:                          AuthenticAMD
Model name:                         AMD EPYC 7742 64-Core Processor
CPU family:                         23
Model:                              49
Thread(s) per core:                 1
Core(s) per socket:                 64
Socket(s):                          2
Stepping:                           0
Frequency boost:                    enabled
CPU max MHz:                        2250.0000
CPU min MHz:                        1500.0000
BogoMIPS:                           4491.79
Flags:                              fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush mmx fxsr sse sse2 ht syscall nx mmxext fxsr_opt pdpe1gb rdtscp lm constant_tsc rep_good nopl nonstop_tsc cpuid extd_apicid aperfmperf rapl pni pclmulqdq monitor ssse3 fma cx16 sse4_1 sse4_2 movbe popcnt aes xsave avx f16c rdrand lahf_lm cmp_legacy svm extapic cr8_legacy abm sse4a misalignsse 3dnowprefetch osvw ibs skinit wdt tce topoext perfctr_core perfctr_nb bpext perfctr_llc mwaitx cpb cat_l3 cdp_l3 hw_pstate ssbd mba ibrs ibpb stibp vmmcall fsgsbase bmi1 avx2 smep bmi2 cqm rdt_a rdseed adx smap clflushopt clwb sha_ni xsaveopt xsavec xgetbv1 cqm_llc cqm_occup_llc cqm_mbm_total cqm_mbm_local clzero irperf xsaveerptr rdpru wbnoinvd amd_ppin arat npt lbrv svm_lock nrip_save tsc_scale vmcb_clean flushbyasid decodeassists pausefilter pfthreshold avic v_vmsave_vmload vgif v_spec_ctrl umip rdpid overflow_recov succor smca sme sev sev_es
Virtualization:                     AMD-V
L1d cache:                          4 MiB (128 instances)
L1i cache:                          4 MiB (128 instances)
L2 cache:                           64 MiB (128 instances)
L3 cache:                           512 MiB (32 instances)
NUMA node(s):                       8
NUMA node0 CPU(s):                  0-15
NUMA node1 CPU(s):                  16-31
NUMA node2 CPU(s):                  32-47
NUMA node3 CPU(s):                  48-63
NUMA node4 CPU(s):                  64-79
NUMA node5 CPU(s):                  80-95
NUMA node6 CPU(s):                  96-111
NUMA node7 CPU(s):                  112-127
Vulnerability Gather data sampling: Not affected
Vulnerability Itlb multihit:        Not affected
Vulnerability L1tf:                 Not affected
Vulnerability Mds:                  Not affected
Vulnerability Meltdown:             Not affected
Vulnerability Mmio stale data:      Not affected
Vulnerability Retbleed:             Mitigation; untrained return thunk; SMT disabled
Vulnerability Spec rstack overflow: Mitigation; SMT disabled
Vulnerability Spec store bypass:    Mitigation; Speculative Store Bypass disabled via prctl and seccomp
Vulnerability Spectre v1:           Mitigation; usercopy/swapgs barriers and __user pointer sanitization
Vulnerability Spectre v2:           Mitigation; Retpolines, IBPB conditional, STIBP disabled, RSB filling, PBRSB-eIBRS Not affected
Vulnerability Srbds:                Not affected
Vulnerability Tsx async abort:      Not affected


==> results/a100_memory.txt <==
               total        used        free      shared  buff/cache   available
Mem:           2.0Ti        98Gi       1.7Ti        31Gi       143Gi       1.8Ti
Swap:             0B          0B          0B
Total:         2.0Ti        98Gi       1.7Ti


==> results/gaudi_cpu.txt <==
Architecture:                         x86_64
CPU op-mode(s):                       32-bit, 64-bit
Address sizes:                        52 bits physical, 57 bits virtual
Byte Order:                           Little Endian
CPU(s):                               152
On-line CPU(s) list:                  0-151
Vendor ID:                            GenuineIntel
Model name:                           Intel(R) Xeon(R) Platinum 8368 CPU @ 2.40GHz
CPU family:                           6
Model:                                106
Thread(s) per core:                   2
Core(s) per socket:                   38
Socket(s):                            2
Stepping:                             6
CPU max MHz:                          3400.0000
CPU min MHz:                          800.0000
BogoMIPS:                             4800.00
Flags:                                fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc art arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc cpuid aperfmperf pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 sdbg fma cx16 xtpr pdcm pcid dca sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm 3dnowprefetch cpuid_fault epb cat_l3 invpcid_single ssbd mba ibrs ibpb stibp ibrs_enhanced tpr_shadow vnmi flexpriority ept vpid ept_ad fsgsbase tsc_adjust bmi1 avx2 smep bmi2 erms invpcid cqm rdt_a avx512f avx512dq rdseed adx smap avx512ifma clflushopt clwb intel_pt avx512cd sha_ni avx512bw avx512vl xsaveopt xsavec xgetbv1 xsaves cqm_llc cqm_occup_llc cqm_mbm_total cqm_mbm_local split_lock_detect wbnoinvd dtherm ida arat pln pts avx512vbmi umip pku ospke avx512_vbmi2 gfni vaes vpclmulqdq avx512_vnni avx512_bitalg tme avx512_vpopcntdq la57 rdpid fsrm md_clear pconfig flush_l1d arch_capabilities
Virtualization:                       VT-x
L1d cache:                            3.6 MiB (76 instances)
L1i cache:                            2.4 MiB (76 instances)
L2 cache:                             95 MiB (76 instances)
L3 cache:                             114 MiB (2 instances)
NUMA node(s):                         2
NUMA node0 CPU(s):                    0-37,76-113
NUMA node1 CPU(s):                    38-75,114-151
Vulnerability Gather data sampling:   Mitigation; Microcode
Vulnerability Itlb multihit:          Not affected
Vulnerability L1tf:                   Not affected
Vulnerability Mds:                    Not affected
Vulnerability Meltdown:               Not affected
Vulnerability Mmio stale data:        Mitigation; Clear CPU buffers; SMT vulnerable
Vulnerability Reg file data sampling: Not affected
Vulnerability Retbleed:               Not affected
Vulnerability Spec rstack overflow:   Not affected
Vulnerability Spec store bypass:      Mitigation; Speculative Store Bypass disabled via prctl and seccomp
Vulnerability Spectre v1:             Mitigation; usercopy/swapgs barriers and __user pointer sanitization
Vulnerability Spectre v2:             Mitigation; Enhanced / Automatic IBRS; IBPB conditional; RSB filling; PBRSB-eIBRS SW sequence; BHI SW loop, KVM SW loop
Vulnerability Srbds:                  Not affected
Vulnerability Tsx async abort:        Not affected


==> results/gaudi_memory.txt <==
               total        used        free      shared  buff/cache   available
Mem:           1.0Ti        75Gi       765Gi       3.0Mi       166Gi       926Gi
Swap:             0B          0B          0B
Total:         1.0Ti        75Gi       765Gi


==> results/milabench_results.csv <==
Bench,A100,H100,MI300,HPU,NewName
bert-fp16,1.00,1.73,0.77,0.65,bert-fp16
bert-fp32,1.00,2.48,1.65,2.86,bert-fp32
bert-tf32,1.00,1.72,0.52,0.90,bert-tf32
bert-tf32-fp16,1.00,1.71,0.77,0.66,bert-tf32-fp16
bf16,1.00,2.67,2.65,1.44,bf16
fp16,1.00,2.76,2.67,1.47,fp16
tf32,1.00,2.78,0.76,0.73,tf32
fp32,1.00,2.71,5.78,5.60,fp32
convnext-large-fp16,1.00,1.87,0.72,0.88,convnext-large-fp16
convnext-large-fp32,1.00,2.17,3.20,2.65,convnext-large-fp32
convnext-large-tf32,1.00,1.52,1.22,1.01,convnext-large-tf32
convnext-large-tf32-fp16,1.00,1.83,0.71,0.86,convnext-large-tf32-fp16
diffusion-gpus,1.00,2.22,0.94,,diffusion-gpus
diffusion-nodes,1.00,,,,diffusion-nodes
diffusion-single,1.00,1.85,0.64,,diffusion-single
dimenet,1.00,1.33,0.64,,dimenet
recursiongfn,1.00,1.64,1.21,,recursiongfn
pna,1.00,1.69,0.67,,pna
ppo,1.00,1.22,0.67,,ppo
torchatari,1.00,1.12,0.64,0.49,torchatari
brax,1.00,1.22,0.23,,brax
llava-single,1.00,1.73,0.88,0.31,llava-single
llama,1.00,1.58,0.19,0.43,llama
llm-full-mp-gpus,1.00,2.32,1.68,2.15,llm-full-mp-gpus
llm-lora-ddp-gpus,1.00,1.78,0.79,0.32,llm-lora-ddp-gpus
llm-lora-mp-gpus,1.00,1.93,1.11,0.34,llm-lora-mp-gpus
llm-lora-single,1.00,1.85,0.98,0.41,llm-lora-single
rlhf-gpus,1.00,1.85,1.98,,rlhf-gpus
rlhf-single,1.00,2.09,1.56,,rlhf-single
reformer,1.00,1.66,0.81,0.63,reformer
regnet-y-128gf,1.00,1.57,0.85,1.45,regnet-y-128gf
resnet50,1.00,1.94,1.97,3.17,resnet50
resnet50-noio,1.00,1.76,1.91,3.47,resnet50-noio
vjepa-gpus,1.00,1.87,0.58,0.31,vjepa-gpus
vjepa-single,1.00,1.76,0.55,0.25,vjepa-single
dinov2-giant-gpus,1.00,1.94,,,dinov2-giant-gpus
dinov2-giant-single,1.00,1.92,,,dinov2-giant-single
lightning,1.00,1.66,1.49,1.60,lightning
lightning-gpus,1.00,2.34,1.86,1.10,lightning-gpus

==> results/network_a100_lshw_c_netwok.txt <==
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:0c:00.0
       logical name: ibp12s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:4340-433f irq:39 memory:4342c000000-4342dffffff memory:fc600000-fc6fffff
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:12:00.0
       logical name: ibp18s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:4740-473f irq:39 memory:4742c000000-4742dffffff memory:fc900000-fc9fffff
  *-network
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:4b:00.0
       logical name: ibp75s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 duplex=full firmware=20.39.3004 (MT_0000000223) ip=10.20.8.75 latency=0 link=yes multicast=yes
       resources: iomemory:3140-313f irq:57 memory:3142c000000-3142dffffff memory:f2600000-f26fffff
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:54:00.0
       logical name: ibp84s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:3540-353f irq:57 memory:3542c000000-3542dffffff memory:f4a00000-f4afffff
  *-network:0 DISABLED
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:61:00.0
       logical name: enp97s0f0
       version: 00
       serial: 10:70:fd:6d:3a:3a
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom ethernet physical 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000225) latency=0 link=no multicast=yes
       resources: iomemory:2700-26ff irq:1170 memory:2701e000000-2701fffffff memory:d2300000-d23fffff
  *-network:1 DISABLED
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0.1
       bus info: pci@0000:61:00.1
       logical name: enp97s0f1
       version: 00
       serial: 10:70:fd:6d:3a:3b
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom ethernet physical 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000225) latency=0 link=no multicast=yes
       resources: iomemory:2700-26ff irq:1239 memory:2701c000000-2701dffffff memory:d2200000-d22fffff
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:8d:00.0
       logical name: ibp141s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:6740-673f irq:74 memory:6742c000000-6742dffffff memory:b4600000-b46fffff
  *-network
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:94:00.0
       logical name: ibp148s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 duplex=full firmware=20.39.3004 (MT_0000000223) ip=10.20.136.75 latency=0 link=yes multicast=yes
       resources: iomemory:6b40-6b3f irq:74 memory:6b42c000000-6b42dffffff memory:b4900000-b49fffff
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:ba:00.0
       logical name: ibp186s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:5540-553f irq:90 memory:5542c000000-5542dffffff memory:c6600000-c66fffff
  *-network DISABLED
       description: interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:cc:00.0
       logical name: ibp204s0
       version: 00
       serial: 00:00:10:29:fe:80:00:00:00:00:00:00:10:70:00:00:00:00:00:00
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom physical
       configuration: autonegotiation=off broadcast=yes driver=mlx5_core[ib_ipoib] driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000223) latency=0 link=no multicast=yes
       resources: iomemory:5940-593f irq:90 memory:5942c000000-5942dffffff memory:c4400000-c44fffff
  *-network:0 DISABLED
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:e1:00.0
       logical name: enp225s0f0
       version: 00
       serial: 10:70:fd:6d:14:32
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom ethernet physical 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000225) latency=0 link=no multicast=yes
       resources: iomemory:4b00-4aff irq:1565 memory:4b0de000000-4b0dfffffff memory:cde00000-cdefffff
  *-network:1 DISABLED
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0.1
       bus info: pci@0000:e1:00.1
       logical name: enp225s0f1
       version: 00
       serial: 10:70:fd:6d:14:33
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: bus_master cap_list rom ethernet physical 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=23.10-2.1.3 firmware=20.39.3004 (MT_0000000225) latency=0 link=no multicast=yes
       resources: iomemory:4b00-4aff irq:1630 memory:4b0dc000000-4b0ddffffff memory:cdd00000-cddfffff
  *-network
       description: Ethernet interface
       product: I210 Gigabit Network Connection
       vendor: Intel Corporation
       physical id: 0
       bus info: pci@0000:e2:00.0
       logical name: enp226s0
       version: 03
       serial: 5c:ff:35:fb:89:ed
       size: 1Gbit/s
       capacity: 1Gbit/s
       width: 32 bits
       clock: 33MHz
       capabilities: bus_master cap_list ethernet physical tp 10bt 10bt-fd 100bt 100bt-fd 1000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=igb driverversion=5.15.0-1048-nvidia duplex=full firmware=3.25, 0x800005cc ip=172.16.8.75 latency=0 link=yes multicast=yes port=twisted pair speed=1Gbit/s
       resources: irq:905 memory:ce100000-ce17ffff ioport:2000(size=32) memory:ce180000-ce183fff
  *-network DISABLED
       description: Ethernet interface
       physical id: 6
       bus info: usb@3:1.3
       logical name: enx9618663b70c4
       serial: 96:18:66:3b:70:c4
       capabilities: ethernet physical
       configuration: autonegotiation=off broadcast=yes driver=cdc_ether driverversion=5.15.0-1048-nvidia duplex=half firmware=CDC Ethernet Device link=no multicast=yes port=twisted pair


==> results/network_gaudi_lshw_c_network.txt <==
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:19:00.0
       logical name: enp25s0d8
       version: 01
       serial: 68:93:2e:02:d7:66
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:11e00-11dff iomemory:11e00-11dff iomemory:11c00-11bff irq:18 memory:11e000000000-11e00fffffff memory:11e010000000-11e010003fff memory:11c000000000-11dfffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:1a:00.0
       logical name: enp26s0d8
       version: 01
       serial: 68:93:2e:02:d4:36
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:11a00-119ff iomemory:11a00-119ff iomemory:11800-117ff irq:19 memory:11a000000000-11a00fffffff memory:11a010000000-11a010003fff memory:118000000000-119fffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:43:00.0
       logical name: enp67s0d8
       version: 01
       serial: 68:93:2e:02:cc:e6
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:12e00-12dff iomemory:12e00-12dff iomemory:12c00-12bff irq:18 memory:12e000000000-12e00fffffff memory:12e010000000-12e010003fff memory:12c000000000-12dfffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:44:00.0
       logical name: enp68s0d8
       version: 01
       serial: 68:93:2e:02:d8:56
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:12a00-129ff iomemory:12a00-129ff iomemory:12800-127ff irq:19 memory:12a000000000-12a00fffffff memory:12a010000000-12a010003fff memory:128000000000-129fffffffff
  *-network:0 DISABLED
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0
       bus info: pci@0000:4b:00.0
       logical name: ens93f0np0
       version: 00
       serial: 58:a2:e1:b6:b9:cc
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: pciexpress vpd msix pm bus_master cap_list rom ethernet physical 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=5.8-3.0.7 firmware=20.41.1000 (MT_0000000224) latency=0 link=no multicast=yes
       resources: iomemory:13ff0-13fef irq:18 memory:13fffc000000-13fffdffffff memory:bba00000-bbafffff
  *-network:1
       description: Ethernet interface
       product: MT28908 Family [ConnectX-6]
       vendor: Mellanox Technologies
       physical id: 0.1
       bus info: pci@0000:4b:00.1
       logical name: eth0-tenant
       version: 00
       serial: 58:a2:e1:b6:b9:cd
       capacity: 40Gbit/s
       width: 64 bits
       clock: 33MHz
       capabilities: pciexpress vpd msix pm bus_master cap_list rom ethernet physical fibre 1000bt-fd 10000bt-fd 25000bt-fd 40000bt-fd autonegotiation
       configuration: autonegotiation=on broadcast=yes driver=mlx5_core driverversion=5.8-3.0.7 duplex=full firmware=20.41.1000 (MT_0000000224) ip=100.83.18.15 latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:13ff0-13fef irq:19 memory:13fffa000000-13fffbffffff memory:bb900000-bb9fffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:b3:00.0
       logical name: enp179s0d8
       version: 01
       serial: 68:93:2e:02:dd:96
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:17e00-17dff iomemory:17e00-17dff iomemory:17c00-17bff irq:18 memory:17e000000000-17e00fffffff memory:17e010000000-17e010003fff memory:17c000000000-17dfffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:b4:00.0
       logical name: enp180s0d8
       version: 01
       serial: 68:93:2e:02:e0:36
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:17a00-179ff iomemory:17a00-179ff iomemory:17800-177ff irq:19 memory:17a000000000-17a00fffffff memory:17a010000000-17a010003fff memory:178000000000-179fffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:cc:00.0
       logical name: enp204s0d8
       version: 01
       serial: 68:93:2e:02:d7:c6
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:18e00-18dff iomemory:18e00-18dff iomemory:18c00-18bff irq:18 memory:18e000000000-18e00fffffff memory:18e010000000-18e010003fff memory:18c000000000-18dfffffffff
  *-generic
       description: Ethernet interface
       product: Habana Labs Ltd.
       vendor: Habana Labs Ltd.
       physical id: 0
       bus info: pci@0000:cd:00.0
       logical name: enp205s0d8
       version: 01
       serial: 68:93:2e:02:e2:76
       width: 64 bits
       clock: 33MHz
       capabilities: pm msi pciexpress msix bus_master cap_list ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. latency=0 link=yes multicast=yes port=fibre
       resources: iomemory:18a00-189ff iomemory:18a00-189ff iomemory:18800-187ff irq:19 memory:18a000000000-18a00fffffff memory:18a010000000-18a010003fff memory:188000000000-189fffffffff
  *-network:0
       description: Ethernet interface
       physical id: 8
       bus info: pci@0000:cc:00.0
       logical name: enp204s0d22
       serial: 68:93:2e:02:d7:d4
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:1
       description: Ethernet interface
       physical id: 9
       bus info: pci@0000:cc:00.0
       logical name: enp204s0d23
       serial: 68:93:2e:02:d7:d5
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:2
       description: Ethernet interface
       physical id: a
       bus info: pci@0000:b4:00.0
       logical name: enp180s0d22
       serial: 68:93:2e:02:e0:44
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:3
       description: Ethernet interface
       physical id: b
       bus info: pci@0000:b4:00.0
       logical name: enp180s0d23
       serial: 68:93:2e:02:e0:45
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:4
       description: Ethernet interface
       physical id: c
       bus info: pci@0000:19:00.0
       logical name: enp25s0d22
       serial: 68:93:2e:02:d7:74
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:5
       description: Ethernet interface
       physical id: d
       bus info: pci@0000:19:00.0
       logical name: enp25s0d23
       serial: 68:93:2e:02:d7:75
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:6
       description: Ethernet interface
       physical id: e
       bus info: pci@0000:1a:00.0
       logical name: enp26s0d22
       serial: 68:93:2e:02:d4:44
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:7
       description: Ethernet interface
       physical id: f
       bus info: pci@0000:1a:00.0
       logical name: enp26s0d23
       serial: 68:93:2e:02:d4:45
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:8
       description: Ethernet interface
       physical id: 10
       bus info: pci@0000:44:00.0
       logical name: enp68s0d22
       serial: 68:93:2e:02:d8:64
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:9
       description: Ethernet interface
       physical id: 11
       bus info: pci@0000:44:00.0
       logical name: enp68s0d23
       serial: 68:93:2e:02:d8:65
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:10
       description: Ethernet interface
       physical id: 12
       bus info: pci@0000:43:00.0
       logical name: enp67s0d22
       serial: 68:93:2e:02:cc:f4
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:11
       description: Ethernet interface
       physical id: 13
       bus info: pci@0000:43:00.0
       logical name: enp67s0d23
       serial: 68:93:2e:02:cc:f5
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:12
       description: Ethernet interface
       physical id: 14
       bus info: pci@0000:b3:00.0
       logical name: enp179s0d22
       serial: 68:93:2e:02:dd:a4
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:13
       description: Ethernet interface
       physical id: 15
       bus info: pci@0000:b3:00.0
       logical name: enp179s0d23
       serial: 68:93:2e:02:dd:a5
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:14
       description: Ethernet interface
       physical id: 16
       bus info: pci@0000:cd:00.0
       logical name: enp205s0d22
       serial: 68:93:2e:02:e2:84
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre
  *-network:15
       description: Ethernet interface
       physical id: 17
       bus info: pci@0000:cd:00.0
       logical name: enp205s0d23
       serial: 68:93:2e:02:e2:85
       capabilities: ethernet physical fibre
       configuration: autonegotiation=off broadcast=yes driver=habanalabs_en driverversion=1.18.0-ee698fb duplex=full firmware=arcmgmt version hl-gaudi2-1.18. link=yes multicast=yes port=fibre


==> results/report.txt <==
=================
Benchmark results
=================

System
------
cpu:      AMD EPYC 7742 64-Core Processor
n_cpu:    128
product:  NVIDIA A100-SXM4-80GB
n_gpu:    8
memory:   81920.0

Breakdown
---------
bench                    | fail |   n | ngpu |           perf |   sem% |   std% | peak_memory |           score | weight
brax                     |    0 |   1 |    8 |      730035.71 |   0.1% |   0.4% |        2670 |       730035.71 |   1.00
diffusion-gpus           |    0 |   1 |    8 |         117.67 |   1.5% |  11.7% |       59944 |          117.67 |   1.00
diffusion-single         |    0 |   8 |    1 |          25.02 |   0.8% |  17.9% |       53994 |          202.10 |   1.00
dimenet                  |    0 |   8 |    1 |         366.85 |   0.7% |  16.2% |        2302 |         2973.32 |   1.00
dinov2-giant-gpus        |    0 |   1 |    8 |         445.68 |   0.4% |   3.0% |       69614 |          445.68 |   1.00
dinov2-giant-single      |    0 |   8 |    1 |          53.54 |   0.4% |   9.5% |       74646 |          432.65 |   1.00
dqn                      |    0 |   8 |    1 | 23089954554.91 |   1.1% |  89.9% |       62106 | 184480810548.20 |   1.00
bf16                     |    0 |   8 |    1 |         293.43 |   0.2% |   6.3% |        1788 |         2361.16 |   0.00
fp16                     |    0 |   8 |    1 |         289.26 |   0.1% |   3.6% |        1788 |         2321.65 |   0.00
fp32                     |    0 |   8 |    1 |          19.14 |   0.0% |   0.7% |        2166 |          153.21 |   0.00
tf32                     |    0 |   8 |    1 |         146.63 |   0.1% |   3.6% |        2166 |         1177.04 |   0.00
bert-fp16                |    0 |   8 |    1 |         263.73 |   1.1% |  16.7% |         nan |         2165.37 |   0.00
bert-fp32                |    0 |   8 |    1 |          44.84 |   0.6% |   9.6% |       21170 |          364.52 |   0.00
bert-tf32                |    0 |   8 |    1 |         141.95 |   0.9% |  14.1% |        1764 |         1162.94 |   0.00
bert-tf32-fp16           |    0 |   8 |    1 |         265.04 |   1.0% |  15.6% |         nan |         2175.59 |   3.00
reformer                 |    0 |   8 |    1 |          62.29 |   0.3% |   6.0% |       25404 |          501.89 |   1.00
t5                       |    0 |   8 |    1 |          51.40 |   0.5% |   9.9% |       34390 |          416.14 |   2.00
whisper                  |    0 |   8 |    1 |         481.95 |   1.0% |  21.4% |        8520 |         3897.53 |   1.00
lightning                |    0 |   8 |    1 |         680.22 |   1.0% |  22.7% |       27360 |         5506.90 |   1.00
lightning-gpus           |    0 |   1 |    8 |        3504.74 |   7.9% |  62.9% |       28184 |         3504.74 |   1.00
llava-single             |    1 |   8 |    1 |           2.28 |   0.4% |   9.6% |       72556 |           14.12 |   1.00
llama                    |    0 |   8 |    1 |         484.86 |   4.4% |  80.0% |       27820 |         3680.86 |   1.00
llm-full-mp-gpus         |    0 |   1 |    8 |         193.92 |   3.1% |  16.2% |       48470 |          193.92 |   1.00
llm-lora-ddp-gpus        |    0 |   1 |    8 |       16738.58 |   0.4% |   2.0% |       36988 |        16738.58 |   1.00
llm-lora-mp-gpus         |    0 |   1 |    8 |        1980.63 |   2.2% |  11.8% |       55972 |         1980.63 |   1.00
llm-lora-single          |    0 |   8 |    1 |        2724.95 |   0.2% |   3.0% |       49926 |        21861.99 |   1.00
ppo                      |    0 |   8 |    1 |     3114264.32 |   1.6% |  57.2% |       62206 |     24915954.98 |   1.00
recursiongfn             |    0 |   8 |    1 |        7080.67 |   1.2% |  27.1% |       10292 |        57038.34 |   1.00
rlhf-gpus                |    0 |   1 |    8 |        6314.94 |   2.1% |  11.2% |       21730 |         6314.94 |   1.00
rlhf-single              |    0 |   8 |    1 |        1143.72 |   0.4% |   8.4% |       19566 |         9174.52 |   1.00
focalnet                 |    0 |   8 |    1 |         375.07 |   0.7% |  14.9% |       23536 |         3038.83 |   2.00
torchatari               |    0 |   8 |    1 |        5848.88 |   0.6% |  12.7% |        3834 |        46613.34 |   1.00
convnext_large-fp16      |    0 |   8 |    1 |         330.93 |   1.5% |  22.9% |       27376 |         2711.46 |   0.00
convnext_large-fp32      |    0 |   8 |    1 |          59.49 |   0.6% |   9.8% |       55950 |          483.84 |   0.00
convnext_large-tf32      |    0 |   8 |    1 |         155.41 |   0.9% |  14.3% |       49650 |         1273.31 |   0.00
convnext_large-tf32-fp16 |    0 |   8 |    1 |         322.28 |   1.6% |  24.5% |       27376 |         2637.88 |   3.00
regnet_y_128gf           |    0 |   8 |    1 |         119.46 |   0.5% |  10.0% |       29762 |          966.96 |   2.00
resnet152-ddp-gpus       |    0 |   1 |    8 |        3843.06 |   5.2% |  39.3% |       27980 |         3843.06 |   0.00
resnet50                 |    0 |   8 |    1 |         932.95 |   2.4% |  52.2% |       14848 |         7524.25 |   1.00
resnet50-noio            |    0 |   8 |    1 |        1163.88 |   0.3% |   6.7% |       27480 |         9385.35 |   0.00
vjepa-gpus               |    0 |   1 |    8 |         130.13 |   5.9% |  46.8% |       64244 |          130.13 |   1.00
vjepa-single             |    0 |   8 |    1 |          21.29 |   1.0% |  22.4% |       58552 |          172.11 |   1.00

Scores
------
Failure rate:       0.38% (PASS)
Score:            4175.57

Errors
------
1 errors, details in HTML report.
